Integrated Cellular and LEO-based Positioning and Synchronization under User Mobility

This paper investigates the localization, synchronization, and speed estimation of a mobile user equipment (UE) leveraging integrated terrestrial and non-terrestrial networks (NTNs), in particular low Earth orbit (LEO) satellites. We focus on a minimal setup in which the UE received signal from only one base station (BS) and one LEO satellite. We derive a generic signal model accounting for mobility, clock and frequency offsets, based on which a hierarchy of simplified models are proposed and organized by computational complexity. Estimation algorithms are developed for each model to facilitate efficient and accurate parameter recovery. Rigorous simulations validate the effectiveness of the proposed models, demonstrating their suitability across diverse scenarios. The findings highlight how the trade-off between complexity and performance can be optimized for varying deployment environments and application requirements, offering valuable insights for 6G positioning and synchronization systems under user mobility.

==> tikzfig/data/delta_t0_model_a_vsPSAT.txt <==
SNR,RMSE,PEB,Bias
-4.73960003360656,1.79630763027255e-07,7.0246025023323e-09,1.10144092015948e-09
5.26039996639344,1.79655870681756e-07,2.22137760061208e-09,1.10144092015948e-09
15.2603999663934,1.60690012149549e-07,7.02470973152618e-10,1.10144092015948e-09
25.2603999663934,1.14000035775348e-09,2.2217148964213e-10,1.10144092015948e-09
35.2603999663934,1.10033093437108e-09,7.03536845667018e-11,1.10144092015948e-09
45.2603999663934,1.09630961283145e-09,2.25518944611089e-11,1.10144092015948e-09
55.2603999663934,1.10261227835095e-09,8.03010864941159e-12,1.10144092015948e-09
65.2603999663934,1.10268210905126e-09,4.4801914060436e-12,1.10144092015948e-09
75.2603999663934,1.10151027264255e-09,3.95361379577337e-12,1.10144092015948e-09
85.2603999663934,1.10144927901091e-09,3.89704461704798e-12,1.10144092015948e-09


==> tikzfig/data/delta_t0_model_b_vsPSAT.txt <==
SNR,RMSE,PEB,Bias
-4.73960003360656,1.79686122842122e-07,7.02459847394944e-09,1.05394742510745e-09
5.26039996639344,1.79721377507485e-07,2.22137555301954e-09,1.05394742510745e-09
15.2603999663934,1.63734868603427e-07,7.02470324617025e-10,1.05394742510745e-09
25.2603999663934,1.14909404353306e-09,2.22171283963738e-10,1.05394742510745e-09
35.2603999663934,1.0740217715733e-09,7.03536194262303e-11,1.05394742510745e-09
45.2603999663934,1.05805906973311e-09,2.25518735803073e-11,1.05394742510745e-09
55.2603999663934,1.05489854343549e-09,8.03010121430843e-12,1.05394742510745e-09
65.2603999663934,1.05415291440397e-09,4.48018725782061e-12,1.05394742510745e-09
75.2603999663934,1.05397001670813e-09,3.95361013511067e-12,1.05394742510745e-09
85.2603999663934,1.05395424170872e-09,3.89704100876299e-12,1.05394742510745e-09


==> tikzfig/data/delta_t0_model_c_vsPSAT.txt <==
SNR,RMSE,PEB,Bias
-4.73960003360656,3.93197828798069e-07,7.02658440520614e-09,1.45401867846029e-11
5.26039996639344,3.59186080257526e-07,2.22200333495282e-09,1.45401867846029e-11
15.2603999663934,2.49658192232194e-07,7.0266883447412e-10,1.45401867846029e-11
25.2603999663934,2.53417581123133e-10,2.22234049490751e-10,1.45401867846029e-11
35.2603999663934,8.42612263932378e-11,7.03734402753337e-11,1.45401867846029e-11
45.2603999663934,2.88551672806602e-11,2.25580569848608e-11,1.45401867846029e-11
55.2603999663934,1.75739488086123e-11,8.03183782374625e-12,1.45401867846029e-11
65.2603999663934,1.55113716470062e-11,4.48049854553704e-12,1.45401867846029e-11
75.2603999663934,1.5084068089016e-11,3.95364541347861e-12,1.45401867846029e-11
85.2603999663934,1.50206594703757e-11,3.89704459038095e-12,1.45401867846029e-11


==> tikzfig/data/delta_t0_model_d_vsPSAT.txt <==
SNR,RMSE,PEB,Bias
-24.7396000336066,5.06841484383813e-07,7.02905498922608e-08,4.5273602211559e-12
-14.7396000336066,4.59615595239357e-07,2.22278894027356e-08,4.5273602211559e-12
-4.73960003360656,4.93651756950864e-07,7.02906186678739e-09,4.5273602211559e-12
5.26039996639344,4.5124857898827e-07,2.22278724399355e-09,4.5273602211559e-12
15.2603999663934,3.91088350910707e-07,7.02916767771185e-10,4.5273602211559e-12
25.2603999663934,2.31530898029128e-10,2.22312479287603e-10,4.5273602211559e-12
35.2603999663934,6.42029782184157e-11,7.03982450820056e-11,4.5273602211559e-12
45.2603999663934,2.4340566991417e-11,2.25658320071275e-11,4.5273602211559e-12
55.2603999663934,8.58792704540423e-12,8.03405420598972e-12,4.5273602211559e-12
65.2603999663934,6.24870899282237e-12,4.48091439473652e-12,4.5273602211559e-12
75.2603999663934,6.13887426057257e-12,3.95369917203788e-12,4.5273602211559e-12
85.2603999663934,5.67418487380927e-12,3.89705217192092e-12,4.5273602211559e-12



==> tikzfig/data/eta_model_b_vsPSAT.txt <==
SNR,RMSE,PEB,Bias
-4.73960003360656,1.6242520965231e-06,1.47372801501936e-07,2.1775709589116e-08
5.26039996639344,1.61873178943711e-06,4.66033697353538e-08,2.1775709589116e-08
15.2603999663934,1.42720549037738e-06,1.47372794925939e-08,2.1775709589116e-08
25.2603999663934,2.19802601828371e-08,4.66033696828315e-09,2.1775709589116e-08
35.2603999663934,2.16073562748541e-08,1.47372794888149e-09,2.1775709589116e-08
45.2603999663934,2.17509193215843e-08,4.66033699027106e-10,2.1775709589116e-08
55.2603999663934,2.173904598279e-08,1.47372801971784e-10,2.1775709589116e-08
65.2603999663934,2.17807103180763e-08,4.66033923035093e-11,2.1775709589116e-08
75.2603999663934,2.17788126113056e-08,1.4737351034446e-11,2.1775709589116e-08
85.2603999663934,2.17757099711708e-08,4.66056323251369e-12,2.1775709589116e-08


==> tikzfig/data/eta_model_c_vsPSAT.txt <==
SNR,RMSE,PEB,Bias
-4.73960003360656,4.4977959192028e-06,1.4379743416709e-07,3.8146950660434e-10
5.26039996639344,3.88719425696196e-06,4.54727438185503e-08,3.8146950660434e-10
15.2603999663934,2.22029948007467e-06,1.43797442514009e-08,3.8146950660434e-10
25.2603999663934,4.72436905382215e-09,4.54727440373352e-09,3.8146950660434e-10
35.2603999663934,1.48210143654804e-09,1.43797442675864e-09,3.8146950660434e-10
45.2603999663934,6.42676942485069e-10,4.54727442647133e-10,3.8146950660434e-10
55.2603999663934,4.3972564416384e-10,1.43797449935097e-10,3.8146950660434e-10
65.2603999663934,3.78111412321224e-10,4.5472767223138e-11,3.8146950660434e-10
75.2603999663934,3.79024808903597e-10,1.43798175940863e-11,3.8146950660434e-10
85.2603999663934,3.81489929378915e-10,4.547506300176e-12,3.8146950660434e-10


==> tikzfig/data/eta_model_d_vsPSAT.txt <==
SNR,RMSE,PEB,Bias
-24.7396000336066,4.45201903389435e-07,1.4372558778709e-06,3.73240362616765e-10
-14.7396000336066,5.64311918539961e-07,4.54500311941178e-07,3.73240362616765e-10
-4.73960003360656,5.73089147575922e-07,1.43725584837818e-07,3.73240362616765e-10
5.26039996639344,7.61455186838466e-07,4.54500229109475e-08,3.73240362616765e-10
15.2603999663934,4.74178954311709e-07,1.43725591753429e-08,3.73240362616765e-10
25.2603999663934,4.95432559908117e-09,4.54500227906037e-09,3.73240362616765e-10
35.2603999663934,1.31505247454157e-09,1.43725591797021e-09,3.73240362616765e-10
45.2603999663934,5.99101147442008e-10,4.5450023019815e-10,3.73240362616765e-10
55.2603999663934,3.95161485507626e-10,1.43725599028507e-10,3.73240362616765e-10
65.2603999663934,3.83982412492795e-10,4.54500459572706e-11,3.73240362616765e-10
75.2603999663934,3.82770060824496e-10,1.43726325073045e-11,3.73240362616765e-10
85.2603999663934,3.83354294431731e-10,4.54523425591376e-12,3.73240362616765e-10



==> tikzfig/data/normV_model_b_vsPSAT.txt <==
SNR,RMSE,PEB,Bias
-4.73960003360656,1314.39047594767,119.29518869334,17.3049612944037
5.26039996639344,1310.8242460534,37.7244500894461,17.3049612944037
15.2603999663934,1155.61540250899,11.9295208974533,17.3049612944037
25.2603999663934,17.4768342278914,3.77245310148329,17.3049612944037
35.2603999663934,17.1681810189499,1.19297769348607,17.3049612944037
45.2603999663934,17.2827723481337,0.377326271056283,17.3049612944037
55.2603999663934,17.2761378871211,0.119553538622148,17.3049612944037
65.2603999663934,17.308053373411,0.0385336472947971,17.3049612944037
75.2603999663934,17.3073161533916,0.0142836028898825,17.3049612944037
85.2603999663934,17.3049633187862,0.00871431266844752,17.3049612944037


==> tikzfig/data/normV_model_c_vsPSAT.txt <==
SNR,RMSE,PEB,Bias
-4.73960003360656,3640.29764146831,116.401003901372,0.917585405821467
5.26039996639344,3146.15286028836,36.8092321296993,0.917585405821467
15.2603999663934,1797.39090273929,11.6401035642366,0.917585405821467
25.2603999663934,3.96452671715098,3.68093113141385,0.917585405821467
35.2603999663934,1.54599492511188,1.16403534180147,0.917585405821467
45.2603999663934,1.02329687464504,0.36817211375704,0.917585405821467
55.2603999663934,0.952714927404196,0.116653110497854,0.917585405821467
65.2603999663934,0.914386833449612,0.0375988360570009,0.917585405821467
75.2603999663934,0.915675634355404,0.0139371769466784,0.917585405821467
85.2603999663934,0.917621433659835,0.00850306674578059,0.917585405821467


==> tikzfig/data/normV_model_d_vsPSAT.txt <==
SNR,RMSE,PEB,Bias
-24.7396000336066,360.478864755177,1163.42845528173,0.933083631226046
-14.7396000336066,456.799777291305,367.908459597425,0.933083631226046
-4.73960003360656,463.737521354622,116.342843504951,0.933083631226046
5.26039996639344,617.008563730456,36.7908401591241,0.933083631226046
15.2603999663934,383.667179531658,11.6342875232572,0.933083631226046
25.2603999663934,4.07104486275997,3.67909202194656,0.933083631226046
35.2603999663934,1.33624335252562,1.16345385342412,0.933083631226046
45.2603999663934,0.979472288441673,0.367988324654198,0.933083631226046
55.2603999663934,0.917061188206737,0.116595099423372,0.933083631226046
65.2603999663934,0.918982788512007,0.0375806387773541,0.933083631226046
75.2603999663934,0.920041793577774,0.0139315743368966,0.933083631226046
85.2603999663934,0.933120010231828,0.00850093039755372,0.933083631226046



==> tikzfig/data/pos_model_a_vsPBS.txt <==
SNR,RMSE,PEB,Bias
8.12386893721589,563.68480382138,9.21824036627676,0.281920857782804
18.1238689372159,302.358036023084,2.91506572563878,0.281920857782804
28.1238689372159,1.00832684098061,0.921831578005743,0.281920857782804
38.1238689372159,0.436937979198537,0.291530419128161,0.281920857782804
48.1238689372159,0.347406250327346,0.0922585388245151,0.281920857782804
58.1238689372159,0.331937903870611,0.0293905300563258,0.281920857782804
68.1238689372159,0.333144361015248,0.00995086850920317,0.281920857782804
78.1238689372159,0.333950746768834,0.00474778230303778,0.281920857782804
88.1238689372159,0.3324440630558,0.00385922298759981,0.281920857782804
98.1238689372159,0.334743223647377,0.00375883207859552,0.281920857782804


==> tikzfig/data/pos_model_a_vsPSAT.txt <==
SNR,RMSE,PEB,Bias
-4.73960003360656,53.9231641474356,2.10738106502117,0.332956054884437
5.26039996639344,53.9226424693852,0.66641427415329,0.332956054884437
15.2603999663934,48.2536936136451,0.210744435089368,0.332956054884437
25.2603999663934,0.344453896776749,0.0666613843468652,0.332956054884437
35.2603999663934,0.332600047638315,0.0211374661217517,0.332956054884437
45.2603999663934,0.331395299820557,0.00686277677757794,0.332956054884437
55.2603999663934,0.333288695780043,0.00266987419200525,0.332956054884437
65.2603999663934,0.333321823194638,0.00176954245819211,0.332956054884437
75.2603999663934,0.332954499395181,0.00165275096199196,0.332956054884437
85.2603999663934,0.332960967662907,0.00164061459991894,0.332956054884437


==> tikzfig/data/pos_model_a_vseta.txt <==
eta,RMSE,PEB,Bias
0,0.00480909767541582,0.00421863578743065,0
1e-12,0.00395858922459505,0.00421863578743092,0
1e-11,0.00416207255881402,0.00421863578742833,0
1e-10,0.0041401409696647,0.00421863578743214,0
1e-09,0.00431475351684339,0.00421863578742994,0
1e-08,0.00927514562563127,0.00421863578742847,0.00782098302905547
1e-07,0.835461281764633,0.00421863578743087,0.835443253842715
3e-07,11.9238640803406,0.00421863578742827,11.9238515353712
5e-07,12.1207546436214,0.00421863578742995,12.1207177862145
7e-07,53.9714061310003,0.00421863578743212,54.0446233917526
1e-06,53.9652666073302,0.00421863578743074,55.2781675590533
2e-06,53.7834683861269,0.00421863578742892,53.7831407877269
3e-06,53.8578647894662,0.00421863578742912,53.857819313839


==> tikzfig/data/pos_model_a_vsnormV.txt <==
normV,RMSE,PEB,Bias
0,0.00480907963357272,0.00421863578742853,0
0.694444444444444,0.00393219754278825,0.00421863578742894,0
1.38888888888889,0.00402638951945238,0.00421863578742976,0
2.08333333333333,0.00416402942421082,0.00421863578742833,0
2.77777777777778,0.0044962059163853,0.00421863578742768,0
4.16666666666667,0.00616262910304279,0.00421863578742962,0
5.55555555555556,0.00679306099574406,0.00421863578743232,0
6.94444444444444,0.00920124065130749,0.00421863578743123,0.00838372356011535
8.33333333333333,0.0125669738055628,0.0042186357874274,0.0119040641646614
9.72222222222222,0.0154592675276978,0.00421863578742857,0.0149835074952774
13.8888888888889,0.028321585600723,0.00421863578742933,0.0280469632179067
18.0555555555556,0.0448218866017384,0.00421863578742714,0.0446271420320349
22.2222222222222,0.0636197938388871,0.00421863578743075,0.0634602210765357


==> tikzfig/data/pos_model_a_vsthetaSAT.txt <==
theta_el,RMSE,PEB,Bias
45,5.15577613491519,0.00258094787246057,3.8056663704311
65,3.75970806632002,0.00305442445743942,2.97974746728785
75,2.50724169432925,0.00341734863106993,2.15310789483489
80,1.42210886011596,0.00364389737390829,1.42207305271308
85,0.763154032738408,0.00390836809655547,0.763140772628657
88,0.317242176042583,0.00408844530715856,0.317221425131856
90,0.00419485797701715,0.00421863578743065,0
92,0.343558483494472,0.0043577322434797,0.343525498666534
95,0.903973681715318,0.00458476833219595,0.903956515630457
100,1.97818749546153,0.00501976291655495,1.9781344669769
105,4.00814999247016,0.00554057274057147,3.28467004376462
115,8.41750197460965,0.00693649906630062,6.24056783924253
135,28.9637492306224,0.0124405918812042,22.0477090378514


==> tikzfig/data/pos_model_b_vsPBS.txt <==
SNR,RMSE,PEB,Bias
8.12386893721589,325.646058976115,9.21823599706567,0.319646524406853
18.1238689372159,1354.05032983402,2.91506433551714,0.319646524406853
28.1238689372159,3.18278767618562,0.921831138101904,0.319646524406853
38.1238689372159,0.391085942998963,0.291530279989907,0.319646524406853
48.1238689372159,0.338296074779804,0.092258494729205,0.319646524406853
58.1238689372159,0.319416536910772,0.0293905158098624,0.319646524406853
68.1238689372159,0.318643468797051,0.0099508631061098,0.319646524406853
78.1238689372159,0.318537739094332,0.00474777866535496,0.319646524406853
88.1238689372159,0.319290110147346,0.00385921945800773,0.319646524406853
98.1238689372159,0.319646524406853,0.00375882855189107,0.319646524406853


==> tikzfig/data/pos_model_b_vsPSAT.txt <==
SNR,RMSE,PEB,Bias
-4.73960003360656,53.9508791429395,2.10737982476787,0.318381604735909
5.26039996639344,53.9353852103993,0.666413649758577,0.318381604735909
15.2603999663934,49.1462330441904,0.210744237337202,0.318381604735909
25.2603999663934,0.346866917965455,0.0666613216430965,0.318381604735909
35.2603999663934,0.324381998629636,0.0211374462893679,0.318381604735909
45.2603999663934,0.319588202176366,0.00686277050100789,0.318381604735909
55.2603999663934,0.318639431111544,0.00266987214638702,0.318381604735909
65.2603999663934,0.318427000953729,0.00176954149737111,0.318381604735909
75.2603999663934,0.318379460591446,0.00165275016085469,0.318381604735909
85.2603999663934,0.318385580045085,0.00164061381578171,0.318381604735909


==> tikzfig/data/pos_model_b_vseta.txt <==
eta,RMSE,PEB,Bias
0,0.00448828718113129,0.00421863579637135,0
1e-12,0.00406679428584215,0.00421863579636862,0
1e-11,0.00408284462892393,0.00421863579636857,0
1e-10,0.00377942122321449,0.00421863579636851,0
1e-09,0.00456265413164988,0.00421863579636842,0
1e-08,0.00512397145532896,0.00421863579636904,0
1e-07,0.020411568907939,0.00421863579637056,0.0199558697852661
3e-07,0.0593545707352049,0.0042186357963702,0.059208960820142
5e-07,0.0965440321267959,0.00421863579636485,0.0964347500741872
7e-07,53.9652313128243,0.00421863579637078,53.9651232519834
1e-06,53.965270870195,0.00421863579636419,54.1671350541276
2e-06,53.9635672492871,0.00421863579636797,53.9638575436705
3e-06,53.9525299969615,0.00421863579636692,53.5993336230612


==> tikzfig/data/pos_model_b_vsnormV.txt <==
normV,RMSE,PEB,Bias
0,0.00448842189743096,0.00421863579636926,0
0.694444444444444,0.00406198094576425,0.00421863579278452,0
1.38888888888889,0.00409883650105715,0.00421863578920372,0
2.08333333333333,0.00390579145090953,0.00421863578561804,0
2.77777777777778,0.00461962297871932,0.00421863578203889,0
4.16666666666667,0.00502050365784816,0.00421863577487054,0.
5.55555555555556,0.00615921013274374,0.00421863576770597,0
6.94444444444444,0.00610915468803256,0.00421863576054163,0
8.33333333333333,0.00694373705073856,0.00421863575337764,0
9.72222222222222,0.0075859457651846,0.00421863574621179,0.00626190468282021
13.8888888888889,0.0102442924789223,0.00421863572471398,0.00933346597312842
18.0555555555556,0.0127487937846123,0.00421863570322008,0.0119955014443748
22.2222222222222,0.0154412211687363,0.00421863568172203,0.0148699195790051


==> tikzfig/data/pos_model_b_vsthetaSAT.txt <==
theta_el,RMSE,PEB,Bias
45,5.33372194118729,0.00258092423856125,3.67498893944506
65,2.84957200182308,0.00305440284759559,2.84948033178805
75,1.97269255624088,0.00341733131301361,1.9726833096983
80,1.41690234237287,0.0036438838773575,1.41689440858295
85,0.764855039120764,0.00390836014301291,0.764843579412678
88,0.318837972140472,0.00408844178463752,0.318811449130397
90,0.00510450544978268,0.00421863579637135,0.000509417098003619
92,0.343778398729561,0.00435773632753291,0.343743559935387
95,0.905053303567931,0.0045847797338941,0.905039514801843
100,1.98321914557803,0.00501979062782018,1.98320692319205
105,3.2834702689182,0.00554062390083952,3.28345669587117
115,6.80679497059825,0.00693663393959056,6.80656466325628
135,31.9305222345631,0.0124413503968138,24.3189635764708


==> tikzfig/data/pos_model_c_vsPBS.txt <==
SNR,RMSE,PEB,Bias
8.12386893721589,301.070563815401,9.21823918141767,0.00509291644435144
18.1238689372159,1203.63111647691,2.91506535610065,0.00509291644435144
28.1238689372159,2.82879429900499,0.921831464609706,0.00509291644435144
38.1238689372159,0.261169954755197,0.291530395483052,0.00509291644435144
48.1238689372159,0.0980787496697653,0.0922585699451836,0.00509291644435144
58.1238689372159,0.033445245321281,0.0293906609681753,0.00509291644435144
68.1238689372159,0.0116462397664492,0.00995126497120928,0.00509291644435144
78.1238689372159,0.00707766869615695,0.00474861524713499,0.00509291644435144
88.1238689372159,0.00689337328897288,0.00386024791808985,0.00509291644435144
98.1238689372159,0.00753555040732333,0.00375988440120466,0.00509291644435144


==> tikzfig/data/pos_model_c_vsPSAT.txt <==
SNR,RMSE,PEB,Bias
-4.73960003360656,117.967127643966,2.10797559539685,0.0049364976662442
5.26039996639344,107.758609870311,0.666601984119669,0.0049364976662442
15.2603999663934,74.9030402215956,0.210803789451487,0.0049364976662442
25.2603999663934,0.076112069162365,0.0666801485093994,0.0049364976662442
35.2603999663934,0.0254488040590503,0.0211433837686542,0.0049364976662442
45.2603999663934,0.00906903944739206,0.00686459939039878,0.0049364976662442
55.2603999663934,0.0058881141203885,0.00267034259089347,0.0049364976662442
65.2603999663934,0.00535330998213498,0.00176961296021433,0.0049364976662442
75.2603999663934,0.0051958648531824,0.00165275832370636,0.0049364976662442
85.2603999663934,0.00518369739870115,0.00164061515333214,0.0049364976662442


==> tikzfig/data/pos_model_c_vseta.txt <==
eta,RMSE,PEB,Bias
0,0.00450322557238406,0.00421964197420159,0
1e-12,0.00407519151996732,0.00421964197419968,0
1e-11,0.00405864066037687,0.00421964197419861,0
1e-10,0.00380530841563683,0.00421964197420148,0
1e-09,0.00436848409867837,0.00421964197420091,0
1e-08,0.00442674404145177,0.00421964197419941,0.
1e-07,0.00474598002169041,0.00421964197420136,0
2e-07,0.00535634653936296,0.00421964197420147,0
3e-07,0.00629956727580125,0.00421964197420169,0
5e-07,0.0103614219274171,0.00421964197420007,0.00927450514490133
7e-07,31.4661872723801,0.00421964197419886,18.3373921395482
1e-06,53.963946459515,0.00421964197419617,53.9641737174717
2e-06,53.959476727738,0.00421964197419994,53.9572163666704
3e-06,53.9581364609521,0.00421964197419956,53.9640570229268


==> tikzfig/data/pos_model_c_vsnormV.txt <==
normV,RMSE,PEB,Bias
0,0.00450320948617741,0.00421964197419753,0
0.694444444444444,0.00412626788650931,0.00421964197061197,0
1.38888888888889,0.00417738607241777,0.00421964196702944,0
2.08333333333333,0.00405802489229096,0.00421964196344201,0
2.77777777777778,0.00466254990282946,0.0042196419598621,0
4.16666666666667,0.00508557466589807,0.00421964195269717,0
5.55555555555556,0.00618270023559913,0.00421964194552805,0
6.94444444444444,0.00601273506267857,0.00421964193836455,0
8.33333333333333,0.00675294472596874,0.00421964193119584,0
9.72222222222222,0.00727092068482468,0.00421964192402715,0.00586926999577055
13.8888888888889,0.00947475496878779,0.0042196419025272,0.00847384952176758
18.0555555555556,0.0115795239080916,0.00421964188101935,0.0107471169251823
22.2222222222222,0.0138087726446283,0.00421964185951615,0.0131706185521056


==> tikzfig/data/pos_model_c_vsthetaSAT.txt <==
theta_el,RMSE,PEB,Bias
45,0.0926674857093037,0.00258147946666147,0.0926275364305095
65,0.0659853183809863,0.00305508691213075,0.0659185148610648
75,0.0468379630447101,0.00341811512400295,0.0467214331961211
80,0.0312298060197905,0.00364473029778357,0.0309701726135507
85,0.0141511640300396,0.00390927992975677,0.0135944304053544
88,0.00539897540223604,0.00408941167384024,0.00359180255400463
90,0.0051026660779178,0.00421964197420159,0.00041048664654858
92,0.00629972849512473,0.00435878133233142,0.00400508513209639
95,0.011103061694931,0.00458588822560007,0.0100234884431627
100,0.0208219799107571,0.00502102109555707,0.0201732555872357
105,0.0322950377000025,0.00554200088206993,0.031789035422678
115,0.0662004200203942,0.00693840540024521,0.0658466520358642
135,0.203928792720175,0.0124446886247557,0.203618600137217


==> tikzfig/data/pos_model_d_vsPBS.txt <==
SNR,RMSE,PEB,Bias
8.12386893721589,400.473898652838,9.21823947097642,0.00399504333111392
18.1238689372159,437.687116158604,2.91506538600278,0.00399504333111392
28.1238689372159,2.97062379125776,0.921831498334318,0.00399504333111392
38.1238689372159,0.307981113405497,0.291530440878153,0.00399504333111392
48.1238689372159,0.0997714842343331,0.092258652055641,0.00399504333111392
58.1238689372159,0.0309073008410571,0.0293908578240094,0.00399504333111392
68.1238689372159,0.0109689250235545,0.00995178949153586,0.00399504333111392
78.1238689372159,0.00563675110542981,0.00474967665945343,0.00399504333111392
88.1238689372159,0.00428709380196862,0.00386153886398315,0.00399504333111392
98.1238689372159,0.004728139810376,0.00376120503639965,0.00399504333111392


==> tikzfig/data/pos_model_d_vsPSAT.txt <==
SNR,RMSE,PEB,Bias
-24.7396000336066,152.052500171653,21.0871645838545,0.00245560912385904
-14.7396000336066,137.884707953182,6.66836682391239,0.00245560912385904
-4.73960003360656,148.095575442505,2.10871883808303,0.00245560912385904
5.26039996639344,135.374601058231,0.666837152446558,0.00245560912385904
15.2603999663934,117.326533549613,0.210878164348377,0.00245560912385904
25.2603999663934,0.0695217991024268,0.0667036699964021,0.00245560912385904
35.2603999663934,0.019419883922001,0.0211508102439259,0.00245560912385904
45.2603999663934,0.00770813816747334,0.00686689505290972,0.00245560912385904
55.2603999663934,0.00362571564940389,0.00267093946690494,0.00245560912385904
65.2603999663934,0.00306084027445056,0.00176970623458405,0.00245560912385904
75.2603999663934,0.00316516209930306,0.00165276939372355,0.00245560912385904
85.2603999663934,0.00299390512641236,0.001640616613485,0.00245560912385904



==> tikzfig/data/pos_model_d_vseta.txt <==
eta,RMSE,PEB,Bias
0,0.00450430615057659,0.00421964614331405,0
1e-12,0.00407624377466406,0.00421964614492187,0
1e-11,0.00450414073905975,0.00421964615940352,0
1e-10,0.00407643495924949,0.00421964630422514,0
1e-09,0.0045038707077115,0.00421964775206807,0
1e-08,0.00415028196807125,0.00421966219269705,0
1e-07,0.00460921649758859,0.00421980243430353,0
2e-07,0.00445461489272769,0.00421994781938219,0
3e-07,0.00456668649807395,0.00422008001439425,0
5e-07,0.00477367990570053,0.00422029717316425,0
7e-07,0.00608383289126466,0.00422044193453608,0
1e-06,0.0073315426854988,0.00422051137171837,0.00563083957393986
2e-06,0.0116593720563365,0.00421972056313759,0.0108394921140409
3e-06,0.0168810067877689,0.00421887634514022,0.0163591441825966


==> tikzfig/data/pos_model_d_vsnormV.txt <==
normV,RMSE,PEB,Bias
0,0.00450422397189156,0.00421964614331415,0
0.694444444444444,0.00412611044217107,0.00421964611474,0
1.38888888888889,0.004650501775754,0.00421964608626846,0
2.08333333333333,0.00433774302205324,0.0042196460578969,0
2.77777777777778,0.0049259535113222,0.00421964602961449,0
4.16666666666667,0.00489365999514153,0.00421964597334714,0
5.55555555555556,0.00578338081075899,0.00421964591746382,0.
6.94444444444444,0.00594461041298993,0.00421964586194985,0
8.33333333333333,0.00691675179821575,0.00421964580682545,0
9.72222222222222,0.00720556506234034,0.004219645752086,0.00596621621403368
13.8888888888889,0.0096062331792635,0.00421964559023893,0.00850238735019081
18.0555555555556,0.0115290007114635,0.00421964543210411,0.0107984692651338
22.2222222222222,0.0140758566941573,0.00421964527791246,0.0133454979818138


==> tikzfig/data/pos_model_d_vsthetaSAT.txt <==
theta_el,RMSE,PEB,Bias
45,0.00851383697186481,0.00258149673777025,0.00807059001207796
65,0.00591182021292498,0.00305489527508704,0.00511600992155936
75,0.00566869435330805,0.00341701268954121,0.00456885014397087
80,0.00482561485211877,0.00364437497849386,0
85,0.00539001946603743,0.00391360636981747,0
88,0.00428362338871315,0.00409063495026159,0
90,0.00450430615057659,0.00421964614331405,0
92,0.00445481903697841,0.00435860827561807,0
95,0.00425970162927925,0.00435568810243049,0.000244924508347182
100,0.00524923392700195,0.00449566287930612,0.000281916460814065
105,0.00822076470660217,0.00554146758444123,0.00631801025969293
115,0.0153789575424329,0.00693937462757229,0.0138502232859397
135,0.0449934855335227,0.0124407814909669,0.0431114001468006


==> tikzfig/data_highSNR/pos_model_a_vseta.txt <==
eta,RMSE,PEB,Bias
0,0.000669269913588616,3.57590360496922e-05,0.000668346849266039
1e-12,0.000663187046069712,3.57590360496848e-05,0.00066228349828291
1e-11,0.000662825533137874,3.57590360496889e-05,0.000661764737746269
1e-10,0.000645336059744399,3.57590360496824e-05,0.000644161002090814
1e-09,0.000433854162246763,3.57590360496916e-05,0.00043193469620189
1e-08,0.00605475441427554,3.57590360496888e-05,0.00605465474383832
1e-07,5.68063321738604,3.57590360496944e-05,5.13771154744786
1e-06,46.2304012528566,3.57590360496872e-05,47.6516358161747
2e-06,46.1165359383392,3.57590360496895e-05,46.1163517187328
3e-06,46.230401252856,3.57590360496901e-05,47.6517259322032


==> tikzfig/data_highSNR/pos_model_a_vsnormV.txt <==
normV,RMSE,PEB,Bias
0,0.000669269913588616,3.57590360496922e-05,0.000668346849266039
0.694444444444444,0.00172302938913491,3.57590360496875e-05,0.00172263208468056
1.38888888888889,0.00268631435709007,3.57590360496881e-05,0.00268604270184353
2.08333333333333,0.0035300611653075,3.57590360496814e-05,0.00352986400658596
2.77777777777778,0.004254970562734,3.57590360496849e-05,0.00425480671068242
4.16666666666667,0.00540047622171021,3.57590360496856e-05,0.00540035866252405
5.55555555555556,0.00627251097430217,3.57590360496882e-05,0.00627241743891043
6.94444444444444,0.0070831114839538,3.57590360496827e-05,0.00708301061572889
8.33333333333333,0.00811731282328714,3.57590360496926e-05,0.00811723924997975
9.72222222222222,0.00965933425108964,3.57590360496895e-05,0.00965928052271092
13.8888888888889,0.0186814319123251,3.57590360496903e-05,0.0186813884071174
18.0555555555556,0.0342452054869436,3.57590360496896e-05,0.0342446414834081
22.2222222222222,0.0554981166843122,3.57590360496835e-05,0.0554981054764836


==> tikzfig/data_highSNR/pos_model_a_vsthetaSAT.txt <==
theta_el,RMSE,PEB,Bias
45,5.93599905409929,2.84206006908535e-05,4.58506621918116
65,3.82216806008002,3.08693297069065e-05,2.92972739273324
75,2.52241314296959,3.25698436958774e-05,2.11973815149597
80,1.47575254075125,3.3545257408661e-05,1.47575254012685
85,0.782775922870223,3.46075055411863e-05,0.782775921766917
88,0.324754501342653,3.52875672981686e-05,0.324754499519522
90,0.000668150114657602,3.57590360496922e-05,0.000667104652178546
92,0.344826821375234,3.62451222721075e-05,0.344826818691376
95,0.898960547604046,3.70018744040422e-05,0.898960546812156
100,1.9343093038531,3.83373149215575e-05,1.93430930337025
105,3.59872626785983,3.97656428974231e-05,2.87283882364628
115,7.72697506679263,4.28968357178156e-05,5.81162642872668
135,19.4201672853003,5.03456170882693e-05,13.8533798642138


==> tikzfig/data_highSNR/pos_model_b_vseta.txt <==
eta,RMSE,PEB,Bias
0,0.000663019824464545,3.57590360802865e-05,0.000662058808386718
1e-12,0.000659132424741898,3.57590360802908e-05,0.000658007974738943
1e-11,0.000657815778732418,3.57590360802931e-05,0.000656556501473411
1e-10,0.000644242589049474,3.57590360802855e-05,0.00064341336301107
1e-09,0.000456078123615875,3.57590360802948e-05,0.000454586078087083
1e-08,0.00144254453677947,3.57590360802848e-05,0.00144203108594294
1e-07,0.0204152535084704,3.57590360802929e-05,0.0204152238712643
1e-06,46.2380017879832,3.5759036080275e-05,46.2482739584205
2e-06,46.2707733328441,3.57590360802805e-05,70.8466885808708
3e-06,46.1007325235039,3.57590360802985e-05,46.1006769064832


==> tikzfig/data_highSNR/pos_model_b_vsnormV.txt <==
normV,RMSE,PEB,Bias
0,0.000663019824464545,3.57590360802865e-05,0.000662058808559722
0.694444444444444,0.00178325221174617,3.57590361098504e-05,0.00178281328049008
1.38888888888889,0.00294269249390581,3.57590361394081e-05,0.00294239522930974
2.08333333333333,0.0041132253006478,3.57590361689789e-05,0.00411308030134985
2.77777777777778,0.0052787992830639,3.57590361985292e-05,0.00527867939093942
4.16666666666667,0.00761642444009592,3.57590362576443e-05,0.0076163223164078
5.55555555555556,0.00995991809987618,3.57590363167795e-05,0.00995985233110072
6.94444444444444,0.0122971825440246,3.5759036375905e-05,0.01229710939577
8.33333333333333,0.0146388681584247,3.57590364350184e-05,0.0146388228729023
9.72222222222222,0.0169727726157465,3.57590364941433e-05,0.0169726387388025
13.8888888888889,0.0239795580790181,3.57590366715271e-05,0.0239795342584794
18.0555555555556,0.0309506214410761,3.57590368488774e-05,0.0309506034024091
22.2222222222222,0.0378862166501648,3.57590370262657e-05,0.0378861956923129


==> tikzfig/data_highSNR/pos_model_b_vsthetaSAT.txt <==
theta_el,RMSE,PEB,Bias
45,6.35053818067213,2.81383106668625e-05,4.63083349248868
65,3.03592603560019,3.07853001928658e-05,3.03592603505575
75,2.06913864017806,3.25367697056786e-05,2.06913863979511
80,1.4713002169409,3.35294878244794e-05,1.47130021657942
85,0.783785245176633,3.4603193269899e-05,0.783785244240212
88,0.32474202438592,3.52868252763568e-05,0.324742021710788
90,0.000666697610662771,3.57590360802865e-05,0.000665772499700306
92,0.344870282016395,3.62443496283431e-05,0.344870280099424
95,0.899117616434844,3.6996605450799e-05,0.89911761570996
100,1.93749021063194,3.83130829181906e-05,1.93749021021301
105,3.13400011075201,3.97020648033074e-05,3.13400011054616
115,6.1114339764796,4.26438851321634e-05,6.11143397552089
135,23.5616656504086,4.82434449444519e-05,17.7395707897523


==> tikzfig/data_highSNR/pos_model_c_vseta.txt <==
eta,RMSE,PEB,Bias
0,5.79463071475333e-05,3.57595471617224e-05,4.54826624659719e-05
1e-12,6.26340591678651e-05,3.57595471617305e-05,4.82037546534916e-05
1e-11,6.47684963788537e-05,3.57595471617287e-05,5.01688947173201e-05
1e-10,5.51562435969585e-05,3.57595471617233e-05,4.38924359099396e-05
1e-09,7.22411046730548e-05,3.57595471617245e-05,6.11812755276127e-05
1e-08,0.00021721265237054,3.57595471617202e-05,0.000213936196206422
1e-07,0.00173646851470052,3.5759547161725e-05,0.00173607208574782
1e-06,0.0142167441283583,3.57595471617204e-05,0.0142166880293866
2e-06,0.0129615759169076,3.57595471617176e-05,0.0129615137596783
3e-06,0.0113185668271311,3.57595471617251e-05,0.0113185231709341


==> tikzfig/data_highSNR/pos_model_c_vsnormV.txt <==
normV,RMSE,PEB,Bias
0,5.79463071475333e-05,3.57595471617224e-05,4.54826633364787e-05
0.694444444444444,0.000599026537352284,3.57595471912898e-05,0.000597837084592065
1.38888888888889,0.00121751543426867,3.57595472208477e-05,0.00121671757530049
2.08333333333333,0.00184776462725245,3.57595472504169e-05,0.00184745633014784
2.77777777777778,0.00246841327769236,3.57595472799713e-05,0.00246814717479744
4.16666666666667,0.00371439153399911,3.57595473390906e-05,0.00371415195599681
5.55555555555556,0.00496414061028192,3.57595473982211e-05,0.00496401896838463
6.94444444444444,0.0062101122553838,3.57595474573466e-05,0.00620997741837791
8.33333333333333,0.00745694136223773,3.57595475164715e-05,0.007456861040261
9.72222222222222,0.00869937614054962,3.57595475755972e-05,0.00869912773315073
13.8888888888889,0.0124332198882878,3.57595477529692e-05,0.0124330440185212
18.0555555555556,0.016148023419166,3.57595479303405e-05,0.0161479829752018
22.2222222222222,0.0198467817329477,3.57595481077243e-05,0.0198467399637887


==> tikzfig/data_highSNR/pos_model_c_vsthetaSAT.txt <==
theta_el,RMSE,PEB,Bias
45,2.38594356577289,2.81385633380129e-05,1.85686473404488
65,3.85897983007906,3.07856240553445e-05,3.65085514417907
75,0.0466190003406445,3.2537150312586e-05,0.0466189852538442
80,0.0289683246543267,3.35299046718157e-05,0.028968308865461
85,0.0128934508197364,3.46036531080357e-05,0.0128933991537261
88,0.00371884494663692,3.52873147584813e-05,0.00371864002436121
90,5.33538022021599e-05,3.57595471617224e-05,4.04851933147784e-05
92,0.00350661728873292,3.62448839285695e-05,0.00350618655839406
95,0.00898259425346448,3.69971779334664e-05,0.00898251889256543
100,0.0201045405837836,3.83137293863293e-05,0.0201044969227503
105,0.0294464764430089,3.97028009389995e-05,0.0294464328919604
115,8.46249786851736,4.26448645741014e-05,8.0797093522489
135,7.00887835114859,4.8245359830634e-05,4.63068354976377


==> tikzfig/data_highSNR/pos_model_d_vseta.txt <==
eta,RMSE,PEB,Bias
0,6.30784953726478e-05,3.57595462447785e-05,5.13641239366787e-05
1e-12,6.70216707994627e-05,3.57595462451707e-05,5.36895746986155e-05
1e-11,6.24784208418742e-05,3.57595462487764e-05,5.14416652625606e-05
1e-10,6.74217256187504e-05,3.57595462846502e-05,5.53804673241495e-05
1e-09,6.55774972815309e-05,3.57595466434484e-05,5.50934898655664e-05
1e-08,9.36103559354935e-05,3.57595502178982e-05,8.53078002250284e-05
1e-07,0.000383956217783582,3.57595845273968e-05,0.000382272528319858
1e-06,0.00365311031958689,3.57597191645293e-05,0.00365290118692632
2e-06,0.00695949047896682,3.57594158165266e-05,0.00695939260439873
3e-06,1.56040199321832,3.57589886523992e-05,0.487181811830225


==> tikzfig/data_highSNR/pos_model_d_vsnormV.txt <==
normV,RMSE,PEB,Bias
0,6.30784953726478e-05,3.57595462447785e-05,5.13641239366787e-05
0.694444444444444,0.000587164364667924,3.57595338524522e-05,0.000585933099838167
1.38888888888889,0.00119730439299138,3.57595211982932e-05,0.00119678153133189
2.08333333333333,0.00180596677140955,3.5759508332094e-05,0.00180553488039123
2.77777777777778,0.00242013373812186,3.57594953043e-05,0.00241987920578838
4.16666666666667,0.00363883766830869,3.57594689688557e-05,0.00363863100533695
5.55555555555556,0.00486273595138443,3.5759442605342e-05,0.00486260871065765
6.94444444444444,0.00608184067709389,3.57594166304712e-05,0.00608171025417284
8.33333333333333,0.00730771490217055,3.57593914601678e-05,0.00730763969664752
9.72222222222222,0.00852779088235292,3.57593675052697e-05,0.00852770110187706
13.8888888888889,0.0122030785166862,3.57593068816087e-05,0.0122030228477625
18.0555555555556,0.015882838599409,3.57592706658051e-05,0.0158827865483056
22.2222222222222,0.0195746899174807,3.57592668228804e-05,0.019574652341768


==> tikzfig/data_highSNR/pos_model_d_vsthetaSAT.txt <==
theta_el,RMSE,PEB,Bias
45,66.8766567407402,2.81381829097798e-05,25.7674711982652
65,24.204520873756,3.07861656246683e-05,11.6584084161418
75,0.00350170048963869,3.25379466169758e-05,0.00350156704338118
80,0.00100992551328824,3.3527339583175e-05,0.00100931545785337
85,0.00671458364503432,3.46015182517139e-05,0.00671449428928301
88,0.000913897218531817,3.52876909629598e-05,0.000913122352649172
90,6.30784953726478e-05,3.57595462447785e-05,5.13641239366787e-05
92,0.000695712615991761,3.62443756317996e-05,0.000694611151616645
95,0.00131239542881202,3.69970933626607e-05,0.00131186713415696
100,0.00479301479433521,3.83126435503416e-05,0.00479282770299211
105,0.00480706796523173,3.97002384083143e-05,0.00480691201242386
115,38.7416503193109,4.26456490619631e-05,5.37230680249515
135,246.556397434486,4.82260796513766e-05,170.966358317725


==> tikzfig/datacode_jan20th/delta_t0_model_a_vsPSAT.txt <==
SNR,RMSE,PEB,Bias
5.26037472397979,1.66953167379871e-07,2.31053753947743e-09,3.67873465105572e-11
10.2603747239798,1.66992267494416e-07,1.29927183140746e-09,3.67873465105572e-11
15.2603747239798,1.66980639653716e-07,7.30633934071166e-10,3.67873465105572e-11
20.2603747239798,1.66948571353835e-07,4.1086394830989e-10,3.67873465105572e-11
25.2603747239798,2.89127848567008e-08,2.3104584058177e-10,3.67873465105572e-11
30.2603747239798,2.30660244779874e-10,1.29926607559458e-10,3.67873465105572e-11
35.2603747239798,1.25230539304278e-10,7.30631349170388e-11,3.67873465105572e-11
40.2603747239798,8.83256239664332e-11,4.10864673632882e-11,3.67873465105572e-11
45.2603747239798,6.07913296220575e-11,2.31046979944077e-11,3.67873465105572e-11
50.2603747239798,4.98259625453686e-11,1.29928688482274e-11,3.67873465105572e-11
55.2603747239798,4.47109910062986e-11,7.30668009065178e-12,3.67873465105572e-11
60.2603747239798,4.16030114605559e-11,4.10929800407164e-12,3.67873465105572e-11
65.2603747239798,3.98224829383611e-11,2.31162784838909e-12,3.67873465105572e-11
70.2603747239798,3.79674500410788e-11,1.30134504643311e-12,3.67873465105572e-11
95.2603747239798,3.68724718141815e-11,1.0365710610343e-13,3.67873465105572e-11
120.26037472398,3.6787422301951e-11,7.36441432808184e-14,3.67873465105572e-11


==> tikzfig/datacode_jan20th/delta_t0_model_b_vsPSAT.txt <==
SNR,RMSE,PEB,Bias
5.26037472397979,1.67053864274769e-07,2.31043599395242e-09,3.66865515649495e-11
10.2603747239798,1.67047057798305e-07,1.29928691316477e-09,3.66865515649495e-11
15.2603747239798,1.67050536561907e-07,7.30634092179755e-10,3.66865515649495e-11
20.2603747239798,1.67052270351309e-07,4.10863711474245e-10,3.66865515649495e-11
25.2603747239798,2.36232244786204e-08,2.31045897547134e-10,3.66865515649495e-11
30.2603747239798,2.22010539441921e-10,1.29926597857736e-10,3.66865515649495e-11
35.2603747239798,1.3048028875995e-10,7.30631445312041e-11,3.66865515649495e-11
40.2603747239798,8.5300030457171e-11,4.10864689375994e-11,3.66865515649495e-11
45.2603747239798,6.20816722361145e-11,2.31046988530004e-11,3.66865515649495e-11
50.2603747239798,5.29751492368073e-11,1.29928692661458e-11,3.66865515649495e-11
55.2603747239798,4.40754593843216e-11,7.30668031825435e-12,3.66865515649495e-11
60.2603747239798,4.10682045923064e-11,4.10929813897048e-12,3.66865515649495e-11
65.2603747239798,3.92592244301536e-11,2.3116279236272e-12,3.66865515649495e-11
70.2603747239798,3.80410269919243e-11,1.30134508889955e-12,3.66865515649495e-11
95.2603747239798,3.67639093551755e-11,1.03657109487735e-13,3.66865515649495e-11
120.26037472398,3.66866106402328e-11,7.36441456852086e-14,3.66865515649495e-11


==> tikzfig/datacode_jan20th/delta_t0_model_c_vsPSAT.txt <==
SNR,RMSE,PEB,Bias
5.26037472397979,3.32001365369656e-07,2.3110418756975e-09,5.22329563501902e-13
10.2603747239798,2.7627208800277e-07,1.29963151406886e-09,5.22329563501902e-13
15.2603747239798,3.07755291080897e-07,7.30835461064766e-10,5.22329563501902e-13
20.2603747239798,2.7429805273418e-07,4.10979413964097e-10,5.22329563501902e-13
25.2603747239798,7.0671836823641e-08,2.31110997698529e-10,5.22329563501902e-13
30.2603747239798,1.95358942404902e-10,1.29963340259994e-10,5.22329563501902e-13
35.2603747239798,1.02438814014748e-10,7.30837808503324e-11,5.22329563501902e-13
40.2603747239798,5.4607176099124e-11,4.10980776791827e-11,5.22329563501902e-13
45.2603747239798,3.07832844449169e-11,2.31112279493416e-11,5.22329563501902e-13
50.2603747239798,1.83391018486495e-11,1.29965408987571e-11,5.22329563501902e-13
55.2603747239798,9.15168121599417e-12,7.30874494133657e-12,5.22329563501902e-13
60.2603747239798,5.30190296271813e-12,4.1104590345941e-12,5.22329563501902e-13
65.2603747239798,3.01364310602897e-12,2.31228051799965e-12,5.22329563501902e-13
70.2603747239798,1.54790236173414e-12,1.30171166911e-12,5.22329563501902e-13
95.2603747239798,4.57285103008852e-13,1.03671664710705e-13,5.22329563501902e-13
120.26037472398,5.26745438701977e-13,7.36442116915956e-14,5.22329563501902e-13


==> tikzfig/datacode_jan20th/delta_t0_model_d_vsPSAT.txt <==
SNR,RMSE,PEB,Bias
5.26037472397979,5.87680068542871e-07,2.31125442967923e-09,8.44684987346637e-13
10.2603747239798,3.83901558093528e-07,1.29962041392483e-09,8.44684987346637e-13
15.2603747239798,5.03709789048052e-07,7.30844658315563e-10,8.44684987346637e-13
20.2603747239798,4.3366768611317e-07,4.10985828256326e-10,8.44684987346637e-13
25.2603747239798,3.67350123724993e-08,2.31114356137907e-10,8.44684987346637e-13
30.2603747239798,1.30702346069006e-10,1.29965152271175e-10,8.44684987346637e-13
35.2603747239798,7.08089952153084e-11,7.3084785679013e-11,8.44684987346637e-13
40.2603747239798,4.14031456894809e-11,4.10986436542309e-11,8.44684987346637e-13
45.2603747239798,2.23389300995932e-11,2.3111546136241e-11,8.44684987346637e-13
50.2603747239798,1.31448067540131e-11,1.29967197547653e-11,8.44684987346637e-13
55.2603747239798,7.07356131891463e-12,7.30884563882349e-12,8.44684987346637e-13
60.2603747239798,4.25454499282093e-12,4.11051578771366e-12,8.44684987346637e-13
65.2603747239798,2.34421818548388e-12,2.31231255144972e-12,8.44684987346637e-13
70.2603747239798,1.58341075501811e-12,1.30172979331534e-12,8.44684987346637e-13
95.2603747239798,8.40171158301242e-13,1.036725823896e-13,8.44684987346637e-13
120.26037472398,8.47417577068514e-13,7.36442314547461e-14,8.44684987346637e-13


==> tikzfig/datacode_jan20th/eta_model_b_vsPSAT.txt <==
SNR,RMSE,PEB,Bias
5.26037472397979,2.60097866599545e-09,1.82534686245931e-13,2.28891578379458e-11
10.2603747239798,2.6042911953274e-09,1.82534686245931e-13,2.28891578379458e-11
15.2603747239798,2.60208796486496e-09,1.82534686245931e-13,2.28891578379458e-11
20.2603747239798,2.60724224392167e-09,1.82534686245931e-13,2.28891578379458e-11
25.2603747239798,3.70048117759488e-10,1.82534686245931e-13,2.28891578379458e-11
30.2603747239798,2.40816955668998e-11,1.82534686245931e-13,2.28891578379458e-11
35.2603747239798,2.34091707893183e-11,1.82534686245931e-13,2.28891578379458e-11
40.2603747239798,2.28553987522746e-11,1.82534686245931e-13,2.28891578379458e-11
45.2603747239798,2.29509659500572e-11,1.82534686245931e-13,2.28891578379458e-11
50.2603747239798,2.28837582287393e-11,1.82534686245931e-13,2.28891578379458e-11
55.2603747239798,2.29556263133036e-11,1.82534686245931e-13,2.28891578379458e-11
60.2603747239798,2.2967613917884e-11,1.82534686245931e-13,2.28891578379458e-11
65.2603747239798,2.29199380774605e-11,1.82534686245931e-13,2.28891578379458e-11
70.2603747239798,2.29601464044073e-11,1.82534686245931e-13,2.28891578379458e-11
95.2603747239798,2.29244222502165e-11,1.82534686245931e-13,2.28891578379458e-11
120.26037472398,2.28900181917849e-11,1.82534686245931e-13,2.28891578379458e-11


==> tikzfig/datacode_jan20th/eta_model_c_vsPSAT.txt <==
SNR,RMSE,PEB,Bias
5.26037472397979,6.19251192287505e-09,1.78111394587693e-13,7.37681971478226e-13
10.2603747239798,5.59456734604839e-09,1.78111394587693e-13,7.37681971478226e-13
15.2603747239798,5.29767729270235e-09,1.78111394587693e-13,7.37681971478226e-13
20.2603747239798,4.91574659161781e-09,1.78111394587693e-13,7.37681971478226e-13
25.2603747239798,1.78661654343241e-09,1.78111394587693e-13,7.37681971478226e-13
30.2603747239798,3.95449027940041e-12,1.78111394587693e-13,7.37681971478226e-13
35.2603747239798,2.2236005515311e-12,1.78111394587693e-13,7.37681971478226e-13
40.2603747239798,1.48620453355329e-12,1.78111394587693e-13,7.37681971478226e-13
45.2603747239798,9.66897040367016e-13,1.78111394587693e-13,7.37681971478226e-13
50.2603747239798,8.50319598873737e-13,1.78111394587693e-13,7.37681971478226e-13
55.2603747239798,7.27366572126244e-13,1.78111394587693e-13,7.37681971478226e-13
60.2603747239798,6.95541384103727e-13,1.78111394587693e-13,7.37681971478226e-13
65.2603747239798,7.38437531411745e-13,1.78111394587693e-13,7.37681971478226e-13
70.2603747239798,7.0093117841386e-13,1.78111394587693e-13,7.37681971478226e-13
95.2603747239798,7.42316891819247e-13,1.78111394587693e-13,7.37681971478226e-13
120.26037472398,7.62309271759675e-13,1.78111394587693e-13,7.37681971478226e-13


==> tikzfig/datacode_jan20th/eta_model_d_vsPSAT.txt <==
SNR,RMSE,PEB,Bias
5.26037472397979,7.17154106575053e-11,1.7807870014232e-13,1.9758647263454e-12
10.2603747239798,2.98393175337057e-10,1.78078700141948e-13,1.9758647263454e-12
15.2603747239798,6.49358860330457e-11,1.78078700142054e-13,1.9758647263454e-12
20.2603747239798,3.37794662294798e-10,1.78078700142078e-13,1.9758647263454e-12
25.2603747239798,7.18712118955366e-12,1.78078700142078e-13,1.9758647263454e-12
30.2603747239798,3.76756513170135e-12,1.78078700142078e-13,1.9758647263454e-12
35.2603747239798,2.40199163034207e-12,1.78078700142077e-13,1.9758647263454e-12
40.2603747239798,1.29474422548703e-12,1.78078700142078e-13,1.9758647263454e-12
45.2603747239798,1.01747385491451e-12,1.78078700142078e-13,1.9758647263454e-12
50.2603747239798,7.43761670459864e-13,1.78078700142078e-13,1.9758647263454e-12
55.2603747239798,7.60668226386761e-13,1.78078700142078e-13,1.9758647263454e-12
60.2603747239798,6.91745241701637e-13,1.78078700142078e-13,1.9758647263454e-12
65.2603747239798,7.33356087393268e-13,1.78078700142078e-13,1.9758647263454e-12
70.2603747239798,6.95055761160139e-13,1.78078700142078e-13,1.9758647263454e-12
95.2603747239798,7.31368925307114e-13,1.78078700142078e-13,1.9758647263454e-12
120.26037472398,1.98558093530917e-12,1.78078700142078e-13,1.9758647263454e-12


==> tikzfig/datacode_jan20th/normV_model_b_vsPSAT.txt <==
SNR,RMSE,PEB,Bias
5.26037472397979,14929.8078674332,400.643992621761,10.0793020663343
10.2603747239798,14922.080506283,225.298673746591,10.0793020663343
15.2603747239798,14933.0688910285,126.694754764312,10.0793020663343
20.2603747239798,14930.2394402272,71.2456963004988,10.0793020663343
25.2603747239798,2117.51544177397,40.0643992927591,10.0793020663343
30.2603747239798,23.8409860982123,22.5298674286019,10.0793020663343
35.2603747239798,15.2459190526846,12.6694755726041,10.0793020663343
40.2603747239798,12.8717045817855,7.12456980111276,10.0793020663343
45.2603747239798,10.8429279489556,4.00644023346889,10.0793020663343
50.2603747239798,10.698861602565,2.25298728380134,10.0793020663343
55.2603747239798,9.99415187165309,1.26694851920419,10.0793020663343
60.2603747239798,10.0481669501306,0.712458690714699,10.0793020663343
65.2603747239798,10.0795795145038,0.400647065269682,10.0793020663343
70.2603747239798,10.0773587136297,0.225304137723506,10.0793020663343
95.2603747239798,10.0795210436044,0.0127662717860208,10.0793020663343
120.26037472398,10.0793022399468,0.00172327636080859,10.0793020663343


==> tikzfig/datacode_jan20th/normV_model_c_vsPSAT.txt <==
SNR,RMSE,PEB,Bias
5.26037472397979,35520.0936675728,390.923419183349,3.71105039056344
10.2603747239798,32090.7960266227,219.832396952345,3.71105039056344
15.2603747239798,30379.3681213472,123.620841333636,3.71105039056344
20.2603747239798,28195.9277740804,69.5171077868789,3.71105039056344
25.2603747239798,10241.802374993,39.0923425621993,3.71105039056344
30.2603747239798,22.7130004901315,21.9832397632188,3.71105039056344
35.2603747239798,12.7306138860291,12.3620842451262,3.71105039056344
40.2603747239798,8.31549670871294,6.95171095203289,3.71105039056344
45.2603747239798,5.29399343956597,3.90923455416153,3.71105039056344
50.2603747239798,4.53619626293837,2.19832450424223,3.71105039056344
55.2603747239798,3.73451179141674,1.23620936321057,3.71105039056344
60.2603747239798,3.72011453253531,0.695172764372431,3.71105039056344
65.2603747239798,3.7190067011387,0.390926423638543,3.71105039056344
70.2603747239798,3.71111616166373,0.219837728705148,3.71105039056344
95.2603747239798,3.71130536222547,0.0124565351794671,3.71105039056344
120.26037472398,3.71105081599536,0.0016814895036166,3.71105039056344


==> tikzfig/datacode_jan20th/normV_model_d_vsPSAT.txt <==
SNR,RMSE,PEB,Bias
5.26037472397979,411.54268051549,390.885647419388,3.68724546618836
10.2603747239798,1711.24585023764,219.811144533026,3.68724546618836
15.2603747239798,372.700340580728,123.608891617108,3.68724546618836
20.2603747239798,1937.58062326706,69.5103880823961,3.68724546618836
25.2603747239798,41.295296503265,39.088563774981,3.68724546618836
30.2603747239798,21.6141721608503,21.9811147908488,3.68724546618836
35.2603747239798,13.7209201545374,12.3608892868227,3.68724546618836
40.2603747239798,7.3242469613034,6.95103898041806,3.68724546618836
45.2603747239798,5.5566414888103,3.90885667945963,3.68724546618836
50.2603747239798,4.01607689500589,2.19811201234596,3.68724546618836
55.2603747239798,3.9194521815805,1.23608987284122,3.68724546618836
60.2603747239798,3.67253190574123,0.695105572469423,3.68724546618836
65.2603747239798,3.72685097184835,0.390888641081457,3.68724546618836
70.2603747239798,3.68434326521552,0.219816483807086,3.68724546618836
95.2603747239798,3.71018754323495,0.0124553210399209,3.68724546618836
120.26037472398,3.68724590570236,0.00168120845585047,3.68724546618836


==> tikzfig/datacode_jan20th/pos_model_a_vsPBS.txt <==
SNR,RMSE,PEB,Bias
47.1490191168442,50.1223503040286,0.0959840010132831,0.00946758132538793
52.1490191168442,30.8975402147734,0.053975766053324,0.00946758132538793
57.1490191168442,0.0358531483126807,0.0303528046605901,0.00946758132538793
62.1490191168442,0.0213485639649288,0.0170686373376848,0.00946758132538793
67.1490191168442,0.012803401504674,0.00959840184667989,0.00946758132538793
72.1490191168442,0.0110876504274487,0.00539758105736485,0.00946758132538793
77.1490191168442,0.011297677372456,0.00303528829655851,0.00946758132538793
82.1490191168442,0.0112296895108206,0.00170687766614711,0.00946758132538793
87.1490191168442,0.0109917280502474,0.000959864961219028,0.00946758132538793
92.1490191168442,0.0110564449051721,0.000539802164008856,0.00946758132538793
97.1490191168442,0.0110548557624907,0.000303607170426115,0.00946758132538793
102.149019116844,0.0110490550474585,0.000170827038791371,0.00946758132538793
107.149019116844,0.0110496387249618,9.6233938654304e-05,0.00946758132538793
112.149019116844,0.0110546396805962,5.44189973606026e-05,0.00946758132538793
117.149019116844,0.0110611522582004,3.11341717474972e-05,0.00946758132538793
122.149019116844,0.011062393059977,1.84223310925557e-05,0.00946758132538793
127.149019116844,0.0110735600943636,1.18394772076605e-05,0.00946758132538793
132.149019116844,0.0110922914504858,8.785088718894e-06,0.00946758132538793
157.149019116844,0.0117216457160118,6.93801699624633e-06,0.00946758132538793


==> tikzfig/datacode_jan20th/pos_model_a_vsPSAT.txt <==
SNR,RMSE,PEB,Bias
5.26037472397979,50.113974104169,0.693161262156793,0.0110465201970037
10.2603747239798,50.120007801337,0.389781549979859,0.0110465201970037
15.2603747239798,50.1195274304698,0.219190181212956,0.0110465201970037
20.2603747239798,50.1065379137429,0.123259186256327,0.0110465201970037
25.2603747239798,8.68339440927171,0.0693137553102766,0.0110465201970037
30.2603747239798,0.0689901542390274,0.0389779878440696,0.0110465201970037
35.2603747239798,0.0374020124029462,0.0219189503912045,0.0110465201970037
40.2603747239798,0.0263604509281004,0.0123259578425413,0.0110465201970037
45.2603747239798,0.0181535688684481,0.00693144075555352,0.0110465201970037
50.2603747239798,0.0148913424964165,0.00389791641550314,0.0110465201970037
55.2603747239798,0.0133774895211359,0.00219210318092895,0.0110465201970037
60.2603747239798,0.0124620226599225,0.00123296569634416,0.0110465201970037
65.2603747239798,0.011939184417933,0.000693801699657554,0.0110465201970037
70.2603747239798,0.0113965333878665,0.000390959849967013,0.0110465201970037
95.2603747239798,0.0110769356138072,3.74397142818556e-05,0.0110465201970037
120.26037472398,0.0110465635030478,3.03778205760662e-05,0.0110465201970037


==> tikzfig/datacode_jan20th/pos_model_a_vseta.txt <==
eta,RMSE,PEB,Bias
0,0.000889842654999575,3.11434494610019e-05,0.000889337686367422
1e-12,0.00088751070352982,3.11434494610012e-05,0.000886749593437402
1e-11,0.000890814642710534,3.11434494610012e-05,0.000890195217384134
1e-10,0.000891927977399524,3.11434494610011e-05,0.000891290347505656
1e-09,0.000956685452350132,3.11434494609992e-05,0.000956256472093926
1e-08,0.00518564372017493,3.11434494610006e-05,0.00518555752593335
1e-07,0.418584103171129,3.11434494609999e-05,0.418584101958445
1e-06,9.1095061106536,3.11434494609985e-05,9.10950610992392
2e-06,50.122350304031,3.11434494610011e-05,51.1438133272352
3e-06,11.7100688733758,3.11434494609982e-05,10.0275461808671


==> tikzfig/datacode_jan20th/pos_model_a_vsnormV.txt <==
normV,RMSE,PEB,Bias
0,0.000889842654999575,3.11434494610019e-05,0.000889337686367422
0.694444444444444,0.00104558166876413,3.11434494610019e-05,0.00104491408221327
1.38888888888889,0.00151128068386171,3.11434494610019e-05,0.00151092189488116
2.08333333333333,0.00208431969321734,3.11434494610019e-05,0.00208403811582212
2.77777777777778,0.00270026776426173,3.11434494610019e-05,0.00270013155818277
4.16666666666667,0.00397881205425859,3.11434494610019e-05,0.00397870530539723
5.55555555555556,0.00528163188840994,3.11434494610019e-05,0.00528156823512195
6.94444444444444,0.00659308051592391,3.11434494610019e-05,0.00659301678952108
8.33333333333333,0.00791167770817701,3.11434494610019e-05,0.00791161882980594
9.72222222222222,0.00923187404066495,3.11434494610019e-05,0.00923183002663002
13.8888888888889,0.0132016801160177,3.11434494610019e-05,0.0132016445276501
18.0555555555556,0.0171782244818958,3.11434494610019e-05,0.0171781938464159
22.2222222222222,0.0211584875285952,3.11434494610019e-05,0.0211584664292931


==> tikzfig/datacode_jan20th/pos_model_a_vsthetaSAT.txt <==
theta_el,RMSE,PEB,Bias
45,0.196665640635075,2.67996443870321e-05,0.196665638894198
65,0.119563838602322,2.96352979719326e-05,0.119563833552924
75,0.0738830893445849,3.05829970332141e-05,0.0738830824078043
80,0.0499304824988176,3.08919153949175e-05,0.0499304708382546
85,0.0255171061344644,3.10801987035071e-05,0.0255170898336049
88,0.0107505027580629,3.11333128739653e-05,0.0107504639579504
90,0.0008887893705115,3.11434494610019e-05,0.000888370789349557
92,0.00897785037724805,3.11333128739643e-05,0.00897780053726926
95,0.0237545245677907,3.1080198703509e-05,0.0237545043071148
100,0.0481951930164458,3.08919153949179e-05,0.0481951845711749
105,0.0721938611845355,3.05829970332141e-05,0.0721938543372641
115,0.11803446775123,2.96352979719321e-05,0.118034463537296
135,0.195394163332961,2.6799644387032e-05,0.195394161672483


==> tikzfig/datacode_jan20th/pos_model_b_vsPBS.txt <==
SNR,RMSE,PEB,Bias
47.1490191168442,50.1223503040313,0.0959839978418837,0.0110635176773618
52.1490191168442,34.7258025476587,0.0539757664495037,0.0110635176773618
57.1490191168442,0.0310984918961017,0.0303528049804763,0.0110635176773618
62.1490191168442,0.0180235070877691,0.0170686376306976,0.0110635176773618
67.1490191168442,0.0151166741223315,0.00959840199984629,0.0110635176773618
72.1490191168442,0.0118067923116203,0.00539758114883229,0.0110635176773618
77.1490191168442,0.0114674054310939,0.00303528834738671,0.0110635176773618
82.1490191168442,0.010784994611091,0.0017068776947015,0.0110635176773618
87.1490191168442,0.0110077874516065,0.000959864977279996,0.0110635176773618
92.1490191168442,0.0110121625934819,0.000539802173035711,0.0110635176773618
97.1490191168442,0.0110176370214722,0.00030360717550527,0.0110635176773618
102.149019116844,0.0110004765879917,0.000170827041652282,0.0110635176773618
107.149019116844,0.011021834407189,9.62339402710433e-05,0.0110635176773618
112.149019116844,0.0110185024214491,5.44189982838104e-05,0.0110635176773618
117.149019116844,0.011030090843213,3.11341722911798e-05,0.0110635176773618
122.149019116844,0.0110357249097245,1.84223314395526e-05,0.0110635176773618
127.149019116844,0.0110470601127989,1.18394774662209e-05,0.0110635176773618
132.149019116844,0.0110635223436545,8.7850889474321e-06,0.0110635176773618
157.149019116844,0.0116898924365832,6.9380172149341e-06,0.0110635176773618


==> tikzfig/datacode_jan20th/pos_model_b_vsPSAT.txt <==
SNR,RMSE,PEB,Bias
5.26037472397979,50.120231312419,0.693130797806172,0.0110174215770971
10.2603747239798,50.1237829630109,0.389786074117259,0.0110174215770971
15.2603747239798,50.1194619231945,0.219190228426342,0.0110174215770971
20.2603747239798,50.1184874939085,0.123259115082375,0.0110174215770971
25.2603747239798,7.08939034964947,0.0693137723305712,0.0110174215770971
30.2603747239798,0.0664238073870715,0.0389779848945754,0.0110174215770971
35.2603747239798,0.0389872417788527,0.0219189532535339,0.0110174215770971
40.2603747239798,0.025457955848071,0.0123259583025081,0.0110174215770971
45.2603747239798,0.0185329542565684,0.00693144100619879,0.0110174215770971
50.2603747239798,0.0158183873449914,0.00389791653697907,0.0110174215770971
55.2603747239798,0.0131902677819122,0.00219210324701473,0.0110174215770971
60.2603747239798,0.0123053331049059,0.00123296573557542,0.0110174215770971
65.2603747239798,0.0117753923368535,0.000693801721525626,0.0110174215770971
70.2603747239798,0.0114195576802986,0.000390959862298984,0.0110174215770971
95.2603747239798,0.0110464030886568,3.74397150994914e-05,0.0110174215770971
120.26037472398,0.0110174553490013,3.03778210848076e-05,0.0110174215770971


==> tikzfig/datacode_jan20th/pos_model_b_vseta.txt <==
eta,RMSE,PEB,Bias
0,0.000891250679510549,3.11434495010499e-05,0.000890684565188848
1e-12,0.000888999181190395,3.1143449501049e-05,0.000888591250904483
1e-11,0.000886073088372967,3.11434495010497e-05,0.00088549265102277
1e-10,0.000888860288484437,3.11434495010481e-05,0.000888443727692968
1e-09,0.000934538481584173,3.11434495010492e-05,0.000934003174828386
1e-08,0.00130428074965709,3.11434495010492e-05,0.00130396396149315
1e-07,0.00511819106285471,3.11434495010497e-05,0.00511808665143641
1e-06,0.0465731030550312,3.11434495010488e-05,0.0465730907354896
2e-06,50.1223503040304,3.11434495010488e-05,49.1497064287043
3e-06,3.65734427805755,3.11434495010483e-05,0.950434205879519


==> tikzfig/datacode_jan20th/pos_model_b_vsnormV.txt <==
normV,RMSE,PEB,Bias
0,0.000891250679510549,3.11434495010499e-05,0.000890684565188848
0.694444444444444,0.00104644143930729,3.11434495010502e-05,0.00104609603779182
1.38888888888889,0.00150903549502071,3.11434495010502e-05,0.00150873270919352
2.08333333333333,0.00208400526540002,3.11434495010494e-05,0.0020838285144119
2.77777777777778,0.0027014508507913,3.114344950105e-05,0.00270127886038199
4.16666666666667,0.00397903457457963,3.11434495010501e-05,0.00397891345820467
5.55555555555556,0.00528159945872985,3.11434495010502e-05,0.00528149370352449
6.94444444444444,0.00659428711944423,3.11434495010498e-05,0.00659420905403551
8.33333333333333,0.00791158412898039,3.11434495010499e-05,0.00791152986078399
9.72222222222222,0.00923148485636916,3.114344950105e-05,0.00923143121722032
13.8888888888889,0.0132027734594166,3.11434495010501e-05,0.0132027380435525
18.0555555555556,0.0171784074903525,3.11434495010499e-05,0.017178375367558
22.2222222222222,0.0211575861287888,3.11434495010517e-05,0.0211575668537658


==> tikzfig/datacode_jan20th/pos_model_b_vsthetaSAT.txt <==
theta_el,RMSE,PEB,Bias
45,0.196685006291974,2.67996504873833e-05,0.196685004520536
65,0.119571871532271,2.96353032209857e-05,0.11957186875741
75,0.0738794813755501,3.05830005799761e-05,0.0738794750247365
80,0.0499315329154818,3.08919178566668e-05,0.0499315249719264
85,0.0255252532542923,3.10801999802117e-05,0.025525235360706
88,0.0107536736233774,3.11333134116345e-05,0.0107536286275723
90,0.000887783099915531,3.11434495010499e-05,0.000887154234479588
92,0.00898771933083131,3.11333124162722e-05,0.0089876610566766
95,0.023753395943489,3.1080197506183e-05,0.0237533794402523
100,0.0481990970988693,3.08919130103861e-05,0.048199086951168
105,0.072195004674161,3.0582993560189e-05,0.0721949990138543
115,0.118035503481907,2.96352927862555e-05,0.118035499167828
135,0.195389862657368,2.67996383222378e-05,0.195389861076304


==> tikzfig/datacode_jan20th/pos_model_c_vsPBS.txt <==
SNR,RMSE,PEB,Bias
47.1490191168442,50.1223503040295,0.0959841708324322,0.00264078524271154
52.1490191168442,10.0245817825966,0.0539758654970661,0.00264078524271154
57.1490191168442,0.0303354538485283,0.0303528596031294,0.00264078524271154
62.1490191168442,0.0154913285608315,0.0170686683037236,0.00264078524271154
67.1490191168442,0.00983078257348641,0.00959841926006024,0.00264078524271154
72.1490191168442,0.00586294175154344,0.00539759085419808,0.00264078524271154
77.1490191168442,0.00415002757943317,0.00303529380854168,0.00264078524271154
82.1490191168442,0.00324095073751581,0.00170688077129612,0.00264078524271154
87.1490191168442,0.00278956008416737,0.00095986671703084,0.00264078524271154
92.1490191168442,0.00269171334250082,0.000539803168516487,0.00264078524271154
97.1490191168442,0.00266475639469049,0.000303607765788163,0.00264078524271154
102.149019116844,0.00264889986800041,0.000170827427757999,0.00264078524271154
107.149019116844,0.00264322959613736,9.62342534910105e-05,0.00264078524271154
112.149019116844,0.0026450157676058,5.44193440583192e-05,0.00264078524271154
117.149019116844,0.0026421723833164,3.11346616296538e-05,0.00264078524271154
122.149019116844,0.0026412908517406,1.8423096945672e-05,0.00264078524271154
127.149019116844,0.00264081772091669,1.18406383178964e-05,0.00264078524271154
132.149019116844,0.00263999158880173,8.78664045030023e-06,0.00264078524271154
157.149019116844,0.00268901215361396,6.93997413840085e-06,0.00264078524271154


==> tikzfig/datacode_jan20th/pos_model_c_vsPSAT.txt <==
SNR,RMSE,PEB,Bias
5.26037472397979,99.610070359109,0.693312562329435,0.00264230985760062
10.2603747239798,82.9041896250961,0.389889454388238,0.00264230985760062
15.2603747239798,92.3439016578276,0.219250639091519,0.00264230985760062
20.2603747239798,82.3046909198459,0.123293825828813,0.00264230985760062
25.2603747239798,21.201550490752,0.0693333023751105,0.00264230985760062
30.2603747239798,0.0586661380650484,0.0389890076137078,0.00264230985760062
35.2603747239798,0.030843432993682,0.0219251441465414,0.00264230985760062
40.2603747239798,0.0165922050360784,0.0123294409201324,0.00264230985760062
45.2603747239798,0.00960327707109471,0.00693339972647829,0.00264230985760062
50.2603747239798,0.00609969471357944,0.00389901801143135,0.00264230985760062
55.2603747239798,0.00380677483132655,0.00219272260668213,0.00264230985760062
60.2603747239798,0.00307900616884417,0.00123331395581561,0.00264230985760062
65.2603747239798,0.00278743888956324,0.000693997413816798,0.00264230985760062
70.2603747239798,0.002678836603475,0.00039106968412762,0.00264230985760062
95.2603747239798,0.0026413690340006,3.74433860348079e-05,0.00264230985760062
120.26037472398,0.00264245936114357,3.03778897451852e-05,0.00264230985760062


==> tikzfig/datacode_jan20th/pos_model_c_vseta.txt <==
eta,RMSE,PEB,Bias
0,4.65981215947345e-05,3.11439382531691e-05,3.49844957111436e-05
1e-12,4.40470039853413e-05,3.11439382531707e-05,3.53283600612842e-05
1e-11,5.05138539660268e-05,3.11439382531721e-05,3.89352670112137e-05
1e-10,4.72069623158154e-05,3.11439382531681e-05,3.8248323971577e-05
1e-09,4.33092651271386e-05,3.11439382531692e-05,3.03061894163142e-05
1e-08,3.16744591339907e-05,3.11439382531715e-05,1.28225779447881e-05
1e-07,0.000213029737653367,3.1143938253173e-05,0.000210340628143749
1e-06,0.00064316364815772,3.11439382531721e-05,0.000642282195789272
2e-06,0.00240159629910467,3.11439382531708e-05,0.00240138535641832
3e-06,4.80056852297709,3.11439382531702e-05,1.17603676865557


==> tikzfig/datacode_jan20th/pos_model_c_vsnormV.txt <==
normV,RMSE,PEB,Bias
0,4.65981215947345e-05,3.11439382531691e-05,3.49844957111436e-05
0.694444444444444,0.000669303327797116,3.11439382531725e-05,0.00066875053152248
1.38888888888889,0.0013336970939822,3.11439382531731e-05,0.0013333236266265
2.08333333333333,0.00199638209613753,3.11439382531698e-05,0.00199618351101384
2.77777777777778,0.00265864799769965,3.11439382531714e-05,0.00265846113954665
4.16666666666667,0.0039870434270061,3.11439382531709e-05,0.00398691599662765
5.55555555555556,0.00531404744067925,3.114393825317e-05,0.00531394432606082
6.94444444444444,0.00664244167834821,3.114393825317e-05,0.0066423674860568
8.33333333333333,0.00796882321583798,3.11439382531696e-05,0.00796876464763844
9.72222222222222,0.00929580738053197,3.11439382531692e-05,0.00929575233162038
13.8888888888889,0.0132795957100613,3.11439382531692e-05,0.0132795625349504
18.0555555555556,0.017261595615178,3.11439382531712e-05,0.0172615649723379
22.2222222222222,0.0212445359182166,3.11439382531713e-05,0.0212445190542914


==> tikzfig/datacode_jan20th/pos_model_c_vsthetaSAT.txt <==
theta_el,RMSE,PEB,Bias
45,0.00240828456386283,2.68001942545288e-05,0.00240814099059175
65,0.00129841422380507,2.96358096877896e-05,0.00129813466241496
75,0.00074743649051054,3.05834957492487e-05,0.000746790912220319
80,0.000486507197008876,3.08924094650548e-05,0.000485694081149452
85,0.000223927878534244,3.10806894469545e-05,0.000221755540795346
88,7.09873790217915e-05,3.11338022781192e-05,6.39058346564672e-05
90,4.8604767710504e-05,3.11439382531691e-05,3.58335874601647e-05
92,0.000149172429568605,3.11338012827622e-05,0.000145699415725572
95,0.000293849104799412,3.10806869729479e-05,0.000292469307191356
100,0.000573156685747233,3.08924046188299e-05,0.000572316981347707
105,0.000849104503088748,3.05834887295377e-05,0.000848649859835179
115,0.00144076974312861,2.96357992531789e-05,0.00144040628396675
135,0.00244343626706217,2.68001820895441e-05,0.00244331806585198


==> tikzfig/datacode_jan20th/pos_model_d_vsPBS.txt <==
SNR,RMSE,PEB,Bias
47.1490191168442,48.9194039224607,0.0959842838222928,0.0026376738918739
52.1490191168442,34.2236278847495,0.0539757327267148,0.0026376738918739
57.1490191168442,0.0300320508604,0.0303529195570772,0.0026376738918739
62.1490191168442,0.015345670686422,0.0170686683349677,0.0026376738918739
67.1490191168442,0.00982292252173798,0.00959841927809468,0.0026376738918739
72.1490191168442,0.00541893353949659,0.00539759087010079,0.0026376738918739
77.1490191168442,0.00392227844088276,0.00303529382718045,0.0026376738918739
82.1490191168442,0.00301234273797813,0.00170688079058542,0.0026376738918739
87.1490191168442,0.0027819971672126,0.000959866737080275,0.0026376738918739
92.1490191168442,0.00268109267204442,0.000539803189375285,0.0026376738918739
97.1490191168442,0.00265704071560961,0.000303607787743334,0.0026376738918739
102.149019116844,0.00265070916049043,0.000170827451477371,0.0026376738918739
107.149019116844,0.00264841190104874,9.6234280219201e-05,0.0026376738918739
112.149019116844,0.00264911757334787,5.44193759757587e-05,0.0026376738918739
117.149019116844,0.00264905710106589,3.11347022997792e-05,0.0026376738918739
122.149019116844,0.00264940231192736,1.84231512936653e-05,0.0026376738918739
127.149019116844,0.00264927135186717,1.18407102855611e-05,0.0026376738918739
132.149019116844,0.00264952702243826,8.7867278850504e-06,0.0026376738918739
157.149019116844,0.00264836788516751,6.9400701774672e-06,0.0026376738918739
182.149019116844,0.00263768982715834,6.93344945446835e-06,0.0026376738918739


==> tikzfig/datacode_jan20th/pos_model_d_vsPSAT.txt <==
SNR,RMSE,PEB,Bias
5.26037472397979,176.304020994443,0.693376328522021,0.00264956339392531
10.2603747239798,115.17046771136,0.389886124343199,0.00264956339392531
15.2603747239798,151.112937212429,0.219253398264903,0.00264956339392531
20.2603747239798,130.102428868601,0.123295750114612,0.00264956339392531
25.2603747239798,11.0205041780232,0.0693343099050373,0.00264956339392531
30.2603747239798,0.0392994446259532,0.0389895512151435,0.00264956339392531
35.2603747239798,0.0214054590865717,0.0219254455931686,0.00264956339392531
40.2603747239798,0.0126979467222813,0.0123296107105636,0.00264956339392531
45.2603747239798,0.00720152139922977,0.00693349518027604,0.00264956339392531
50.2603747239798,0.00474403620131638,0.00389907166562619,0.00264956339392531
55.2603747239798,0.00338454020406637,0.0021927528127221,0.00264956339392531
60.2603747239798,0.00292973459241329,0.00123333097747815,0.00264956339392531
65.2603747239798,0.00272898809696754,0.00069400701767464,0.00264956339392531
70.2603747239798,0.00267948044323681,0.000391075111820107,0.00264956339392531
95.2603747239798,0.00264892889416267,3.74436136165574e-05,0.00264956339392531
120.26037472398,0.00264971337558883,3.03778939631632e-05,0.00264956339392531


==> tikzfig/datacode_jan20th/pos_model_d_vseta.txt <==
eta,RMSE,PEB,Bias
0,5.24726802192891e-05,3.11439444034466e-05,4.25963148307451e-05
1e-12,5.11166692277711e-05,3.11439444041887e-05,4.34784455938134e-05
1e-11,5.27099701459682e-05,3.11439444108084e-05,4.24545217982427e-05
1e-10,5.24779614820527e-05,3.11439444770074e-05,4.38312982465887e-05
1e-09,5.57564564957175e-05,3.11439451388263e-05,4.62125484777145e-05
1e-08,7.50384024026258e-05,3.11439517375346e-05,6.98523833717738e-05
1e-07,0.000313248126211105,3.11440156203703e-05,0.000311836282852284
1e-06,0.00317208097039916,3.11443424537752e-05,0.00317195178771993
2e-06,0.00646248430504082,3.1144083625558e-05,0.00646241638710587
3e-06,11.3315460225118,3.11439767374462e-05,0.855319380951812


==> tikzfig/datacode_jan20th/pos_model_d_vsnormV.txt <==
normV,RMSE,PEB,Bias
0,6.30784953726478e-05,3.57595462447785e-05,5.13641239366787e-05
0.694444444444444,0.000587164364667924,3.57595338524522e-05,0.000585933099838167
1.38888888888889,0.00119730439299138,3.57595211982932e-05,0.00119678153133189
2.08333333333333,0.00180596677140955,3.5759508332094e-05,0.00180553488039123
2.77777777777778,0.00242013373812186,3.57594953043e-05,0.00241987920578838
4.16666666666667,0.00363883766830869,3.57594689688557e-05,0.00363863100533695
5.55555555555556,0.00486273595138443,3.5759442605342e-05,0.00486260871065765
6.94444444444444,0.00608184067709389,3.57594166304712e-05,0.00608171025417284
8.33333333333333,0.00730771490217055,3.57593914601678e-05,0.00730763969664752
9.72222222222222,0.00852779088235292,3.57593675052697e-05,0.00852770110187706
13.8888888888889,0.0122030785166862,3.57593068816087e-05,0.0122030228477625
18.0555555555556,0.015882838599409,3.57592706658051e-05,0.0158827865483056
22.2222222222222,0.0195746899174807,3.57592668228804e-05,0.019574652341768


==> tikzfig/datacode_jan20th/pos_model_d_vsthetaSAT.txt <==
theta_el,RMSE,PEB,Bias
45,0.000964399884058106,2.68002335513134e-05,0.000964044418591922
65,0.000307109402664117,2.96360107229124e-05,0.000305945204451168
75,0.000114792052906432,3.05836587029121e-05,0.000110700357782198
80,5.876289688799e-05,3.08924981511325e-05,5.19050434725085e-05
85,3.01444626101403e-05,3.10807159210297e-05,5.70954873673758e-06
88,3.94116427112212e-05,3.11338395110491e-05,2.80106666309357e-05
90,5.24726802192891e-05,3.11439444034466e-05,4.25963148307451e-05
92,6.48836603979875e-05,3.11337916763324e-05,5.88141640466051e-05
95,8.87115643297994e-05,3.10806378477954e-05,8.33021940416972e-05
100,0.000158720072511126,3.08923082657653e-05,0.000156203504835593
105,0.000242542607808562,3.05833278022585e-05,0.000240697726248566
115,0.000514961059419407,2.96355910852887e-05,0.000514257679573806
135,0.00093792463411531,2.6800431693159e-05,0.00093757448776687

